Coded LoRa Frame Error Rate Analysis

In this work, we study the coded frame error rate (FER) of LoRa under additive white Gaussian noise (AWGN) and under carrier frequency offset (CFO). To this end, we use existing approximations for the bit error rate (BER) of the LoRa modulation under AWGN and we present a FER analysis that includes the channel coding, interleaving, and Gray mapping of the LoRa physical layer. We also derive the LoRa BER under carrier frequency offset and we present a corresponding FER analysis. We compare the derived frame error rate expressions to Monte Carlo simulations to verify their accuracy.

==> figs/data/APP_PER_AWGN_SF10.dat <==
-22.00 1.000000e+00
-21.00 9.999857e-01
-20.00 9.803241e-01
-19.00 5.634369e-01
-18.00 7.922658e-02
-17.00 2.985353e-03
-16.00 2.863897e-05
-15.00 4.721894e-08
-14.00 7.641449e-12
-13.00 4.440892e-15
-12.00 -4.440892e-15


==> figs/data/APP_PER_AWGN_SF11.dat <==
-24.00 9.999998e-01
-23.00 9.975123e-01
-22.00 7.600949e-01
-21.00 1.518105e-01
-20.00 6.963079e-03
-19.00 7.935594e-05
-18.00 1.573686e-07
-17.00 3.099703e-11
-16.00 4.440892e-16
-15.00 3.552714e-15


==> figs/data/APP_PER_AWGN_SF12.dat <==
-25.00 9.018527e-01
-24.00 2.655883e-01
-23.00 1.520972e-02
-22.00 2.060319e-04
-21.00 4.910700e-07
-20.00 1.179047e-10
-19.00 -6.217249e-15
-18.00 -5.329071e-15


==> figs/data/APP_PER_AWGN_SF7.dat <==
-14.00 9.999997e-01
-13.00 9.995290e-01
-12.00 9.486323e-01
-11.00 5.309603e-01
-10.00 1.009586e-01
-9.00 6.739944e-03
-8.00 1.523790e-04
-7.00 8.807247e-07
-6.00 8.579407e-10
-5.00 9.503510e-14
-4.00 -4.440892e-15
-3.00 -1.776357e-15


==> figs/data/APP_PER_AWGN_SF8.dat <==
-17.00 1.000000e+00
-16.00 9.999910e-01
-15.00 9.926838e-01
-14.00 7.560294e-01
-13.00 2.039942e-01
-12.00 1.669034e-02
-11.00 4.434595e-04
-10.00 3.022027e-06
-9.00 3.468780e-09


==> figs/data/APP_PER_AWGN_SF9.dat <==
-19.00 9.999999e-01
-18.00 9.995071e-01
-17.00 9.122325e-01
-16.00 3.629912e-01
-15.00 3.793360e-02
-14.00 1.193955e-03
-13.00 9.645256e-06
-12.00 1.323669e-08
-11.00 1.769252e-12
-10.00 4.440892e-16
-9.00 1.776357e-15


==> figs/data/APP_SF10_F32_lambda0.20.dat <==
-22.00 1.000000e+00
-21.00 1.000000e+00
-20.00 1.000000e+00
-19.00 9.980211e-01
-18.00 6.743423e-01
-17.00 8.272072e-02
-16.00 2.201149e-03
-15.00 1.444462e-05
-14.00 1.934095e-08
-13.00 6.430412e-12
-12.00 1.776357e-14


==> figs/data/APP_SF10_F32_lambda0.20_Gray1.dat <==
-22.00 1.000000e+00
-21.00 1.000000e+00
-20.00 1.000000e+00
-19.00 9.981423e-01
-18.00 6.832808e-01
-17.00 8.575845e-02
-16.00 2.312055e-03
-15.00 1.531115e-05
-14.00 2.057161e-08
-13.00 6.759038e-12
-12.00 1.776357e-14


==> figs/data/APP_SF11_F32_lambda0.20.dat <==
-24.00 1.000000e+00
-23.00 1.000000e+00
-22.00 9.999661e-01
-21.00 8.825240e-01
-20.00 1.757686e-01
-19.00 5.709334e-03
-18.00 4.216510e-05
-17.00 5.760630e-08
-16.00 1.382450e-11
-15.00 1.465494e-14


==> figs/data/APP_SF11_F32_lambda0.20_Gray1.dat <==
-24.00 1.000000e+00
-23.00 1.000000e+00
-22.00 9.999673e-01
-21.00 8.860760e-01
-20.00 1.796842e-01
-19.00 5.905172e-03
-18.00 4.398960e-05
-17.00 6.045507e-08
-16.00 1.443023e-11
-15.00 -9.769963e-15


==> figs/data/APP_SF12_F32_lambda0.20.dat <==
-25.00 9.999999e-01
-24.00 9.779008e-01
-23.00 3.321992e-01
-22.00 1.391177e-02
-21.00 1.183848e-04
-20.00 1.752436e-07
-19.00 3.600320e-11
-18.00 1.598721e-14
-17.00 1.065814e-14
-16.00 0.000000e+00
-15.00 1.598721e-14
-14.00 0.000000e+00
-13.00 0.000000e+00
-12.00 0.000000e+00


==> figs/data/APP_SF12_F32_lambda0.20_Gray1.dat <==
-25.00 9.999999e-01
-24.00 9.785498e-01
-23.00 3.363365e-01
-22.00 1.422884e-02
-21.00 1.219903e-04
-20.00 1.817313e-07
-19.00 3.736211e-11
-18.00 -1.065814e-14
-17.00 -2.131628e-14
-16.00 -1.065814e-14
-15.00 -1.065814e-14
-14.00 1.598721e-14
-13.00 2.131628e-14
-12.00 1.598721e-14


==> figs/data/APP_SF7_F32_lambda0.20.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 9.999865e-01
-11.00 9.804050e-01
-10.00 5.808507e-01
-9.00 9.615421e-02
-8.00 5.156728e-03
-7.00 9.897339e-05
-6.00 6.440749e-07
-5.00 1.695422e-09
-4.00 2.891021e-12
-3.00 0.000000e+00
-2.00 -6.217249e-15
-1.00 -6.217249e-15
0.00 -1.865175e-14
1.00 0.000000e+00
2.00 1.865175e-14
3.00 -1.243450e-14


==> figs/data/APP_SF7_F32_lambda0.20_Gray1.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 9.999841e-01
-11.00 9.822625e-01
-10.00 6.025829e-01
-9.00 1.044904e-01
-8.00 5.738129e-03
-7.00 1.110713e-04
-6.00 7.171974e-07
-5.00 1.827908e-09
-4.00 2.971845e-12
-3.00 1.243450e-14
-2.00 9.325873e-15
-1.00 6.217249e-15
0.00 -1.243450e-14
1.00 3.108624e-15
2.00 -1.865175e-14
3.00 9.325873e-15


==> figs/data/APP_SF7_F32_lambda0.30.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 1.000000e+00
-11.00 9.998855e-01
-10.00 9.476778e-01
-9.00 4.558516e-01
-8.00 6.952604e-02
-7.00 5.098414e-03
-6.00 2.950334e-04
-5.00 1.890584e-05
-4.00 1.069047e-06
-3.00 3.538922e-08
-2.00 5.245617e-10
-1.00 2.757350e-12
0.00 6.217249e-15
1.00 6.217249e-15
2.00 -1.243450e-14
3.00 -6.217249e-15


==> figs/data/APP_SF7_F32_lambda0.30_Gray1.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 1.000000e+00
-11.00 9.999406e-01
-10.00 9.655407e-01
-9.00 5.203218e-01
-8.00 8.583331e-02
-7.00 6.199311e-03
-6.00 3.290128e-04
-5.00 1.949182e-05
-4.00 1.074300e-06
-3.00 3.540969e-08
-2.00 5.245866e-10
-1.00 2.757350e-12
0.00 -6.217249e-15
1.00 -1.243450e-14
2.00 -6.217249e-15
3.00 0.000000e+00


==> figs/data/APP_SF7_F32_lambda0.40.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 1.000000e+00
-11.00 1.000000e+00
-10.00 9.999848e-01
-9.00 9.887479e-01
-8.00 7.682261e-01
-7.00 3.437215e-01
-6.00 1.251925e-01
-5.00 5.091352e-02
-4.00 2.126451e-02
-3.00 7.770946e-03
-2.00 2.276521e-03
-1.00 5.024455e-04
0.00 7.790547e-05
1.00 7.773610e-06
2.00 4.467107e-07
3.00 1.284701e-08


==> figs/data/APP_SF7_F32_lambda0.40_Gray1.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 1.000000e+00
-11.00 1.000000e+00
-10.00 9.999979e-01
-9.00 9.957641e-01
-8.00 8.253196e-01
-7.00 3.744385e-01
-6.00 1.297553e-01
-5.00 5.130233e-02
-4.00 2.128483e-02
-3.00 7.771132e-03
-2.00 2.276481e-03
-1.00 5.024440e-04
0.00 7.790546e-05
1.00 7.773610e-06
2.00 4.467107e-07
3.00 1.284701e-08


==> figs/data/APP_SF8_F32_lambda0.20.dat <==
-17.00 1.000000e+00
-16.00 1.000000e+00
-15.00 1.000000e+00
-14.00 9.992529e-01
-13.00 8.384772e-01
-12.00 2.163989e-01
-11.00 1.388244e-02
-10.00 2.818584e-04
-9.00 1.681354e-06
-8.00 3.042924e-09
-7.00 2.998490e-12
-6.00 0.000000e+00


==> figs/data/APP_SF8_F32_lambda0.20_Gray1.dat <==
-17.00 1.000000e+00
-16.00 1.000000e+00
-15.00 1.000000e+00
-14.00 9.993062e-01
-13.00 8.493937e-01
-12.00 2.284444e-01
-11.00 1.503825e-02
-10.00 3.093145e-04
-9.00 1.850632e-06
-8.00 3.297643e-09
-7.00 3.126388e-12
-6.00 0.000000e+00


==> figs/data/APP_SF9_F32_lambda0.20.dat <==
-19.00 1.000000e+00
-18.00 1.000000e+00
-17.00 9.999947e-01
-16.00 9.700104e-01
-15.00 4.198691e-01
-14.00 3.528840e-02
-13.00 8.028242e-04
-12.00 4.863489e-06
-11.00 7.048358e-09
-10.00 3.868905e-12
-9.00 1.199041e-14


==> figs/data/APP_SF9_F32_lambda0.20_Gray1.dat <==
-19.00 1.000000e+00
-18.00 1.000000e+00
-17.00 9.999947e-01
-16.00 9.721665e-01
-15.00 4.326191e-01
-14.00 3.729788e-02
-13.00 8.604049e-04
-12.00 5.253283e-06
-11.00 7.590208e-09
-10.00 4.048761e-12
-9.00 1.199041e-14


==> figs/data/APP_simpl_PER_AWGN_SF10.dat <==
-22.00 1.000000e+00
-21.00 1.000000e+00
-20.00 9.999991e-01
-19.00 9.719560e-01
-18.00 3.509613e-01
-17.00 1.809080e-02
-16.00 1.951267e-04
-15.00 3.498498e-07
-14.00 6.048940e-11
-13.00 1.332268e-14
-12.00 -8.881784e-15


==> figs/data/APP_simpl_PER_AWGN_SF11.dat <==
-24.00 1.000000e+00
-23.00 1.000000e+00
-22.00 9.979720e-01
-21.00 5.863672e-01
-20.00 4.363687e-02
-19.00 5.738712e-04
-18.00 1.250013e-06
-17.00 2.652399e-10
-16.00 4.884981e-15
-15.00 1.180822e-34


==> figs/data/APP_simpl_PER_AWGN_SF12.dat <==
-25.00 9.999581e-01
-24.00 8.129182e-01
-23.00 9.624253e-02
-22.00 1.564877e-03
-21.00 4.140205e-06
-20.00 1.079148e-09
-19.00 -1.065814e-14
-18.00 5.329071e-15


==> figs/data/APP_simpl_PER_AWGN_SF7.dat <==
-14.00 1.000000e+00
-13.00 1.000000e+00
-12.00 9.997995e-01
-11.00 9.205010e-01
-10.00 3.400669e-01
-9.00 2.957008e-02
-8.00 7.412058e-04
-7.00 4.580659e-06
-6.00 4.659931e-09
-5.00 4.600764e-13
-4.00 -1.243450e-14
-3.00 1.243450e-14


==> figs/data/APP_simpl_PER_AWGN_SF8.dat <==
-17.00 1.000000e+00
-16.00 1.000000e+00
-15.00 9.999994e-01
-14.00 9.923367e-01
-13.00 6.081669e-01
-12.00 7.735173e-02
-11.00 2.370369e-03
-10.00 1.754370e-05
-9.00 2.142911e-08


==> figs/data/APP_simpl_PER_AWGN_SF9.dat <==
-19.00 1.000000e+00
-18.00 1.000000e+00
-17.00 9.998067e-01
-16.00 8.520607e-01
-15.00 1.773090e-01
-14.00 6.860267e-03
-13.00 6.114344e-05
-12.00 9.033157e-08
-11.00 1.276579e-11
-10.00 -7.993606e-15
-9.00 1.199041e-14


==> figs/data/PER_RES_SF10_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0_0.dat <==
-22.00 1.000000e+00
-21.00 9.999960e-01
-20.00 9.967050e-01
-19.00 8.602430e-01
-18.00 3.213740e-01
-17.00 3.168600e-02
-16.00 8.660000e-04
-15.00 6.000000e-06
-14.00 0.000000e+00
-13.00 0.000000e+00
-12.00 0.000000e+00


==> figs/data/PER_RES_SF10_payloadLen32_preambleLen8_preambleThresh3_PPM8_Interl_Or_Hamming.dat <==
-22.00 1.000000e+00
-21.00 9.998857e-01
-20.00 9.715416e-01
-19.00 5.838817e-01
-18.00 9.926990e-02
-17.00 4.500800e-03
-16.00 4.980000e-05
-15.00 2.000000e-07
-14.00 0.000000e+00
-13.00 0.000000e+00


==> figs/data/PER_RES_SF11_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0_0.dat <==
-24.00 1.000000e+00
-23.00 9.996130e-01
-22.00 9.471450e-01
-21.00 4.848050e-01
-20.00 6.322500e-02
-19.00 2.034000e-03
-18.00 1.500000e-05
-17.00 0.000000e+00
-16.00 0.000000e+00
-15.00 0.000000e+00


==> figs/data/PER_RES_SF11_payLen32_prLen2_prMargin3_CWLen8_0.dat <==
-24.00 9.999741e-01
-23.00 9.904994e-01
-22.00 7.392332e-01
-21.00 1.769100e-01
-20.00 1.006310e-02
-19.00 1.393000e-04
-18.00 2.000000e-07
-17.00 0.000000e+00
-16.00 0.000000e+00


==> figs/data/PER_RES_SF12_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0_0.dat <==
-25.00 9.848080e-01
-24.00 6.560000e-01
-23.00 1.156600e-01
-22.00 4.449000e-03
-21.00 4.100000e-05
-20.00 0.000000e+00
-19.00 0.000000e+00
-18.00 0.000000e+00


==> figs/data/PER_RES_SF12_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0__0.dat <==
-25.00 9.847300e-01
-24.00 6.537000e-01
-23.00 1.161500e-01
-22.00 4.580000e-03
-21.00 4.000000e-05
-20.00 0.000000e+00
-19.00 0.000000e+00


==> figs/data/PER_RES_SF12_payLen32_prLen2_prMargin3_CWLen8_0.dat <==
-25.00 8.705412e-01
-24.00 2.915591e-01
-23.00 2.103720e-02
-22.00 3.423000e-04
-21.00 9.000000e-07
-20.00 0.000000e+00
-19.00 0.000000e+00


==> figs/data/PER_RES_SF7_payloadLen32_preambleLen8_preambleThresh3_PPM8_Interl_Or_Hamming.dat <==
-14.00 9.999953e-01
-13.00 9.986737e-01
-12.00 9.372671e-01
-11.00 5.467943e-01
-10.00 1.201470e-01
-9.00 9.365400e-03
-8.00 2.487000e-04
-7.00 2.200000e-06
-6.00 0.000000e+00
-5.00 0.000000e+00
-4.00 0.000000e+00


==> figs/data/PER_RES_SF8_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0_0.dat <==
-17.00 1.000000e+00
-16.00 9.999880e-01
-15.00 9.982790e-01
-14.00 9.285690e-01
-13.00 5.191520e-01
-12.00 1.023210e-01
-11.00 6.735000e-03
-10.00 1.530000e-04
-9.00 1.000000e-06
-8.00 0.000000e+00
-7.00 0.000000e+00
-6.00 0.000000e+00


==> figs/data/PER_RES_SF8_payloadLen32_preambleLen8_preambleThresh3_PPM8_Interl_Or_Hamming.dat <==
-16.00 9.999388e-01
-15.00 9.875944e-01
-14.00 7.561827e-01
-13.00 2.327932e-01
-12.00 2.261460e-02
-11.00 7.112000e-04
-10.00 6.800000e-06
-9.00 0.000000e+00


==> figs/data/PER_RES_SF9_F32_lambda0.20_CWLen8_Interl1_Gray1_Reverse1_Reduced0_0.dat <==
-19.00 1.000000e+00
-18.00 9.998500e-01
-17.00 9.817620e-01
-16.00 7.110520e-01
-15.00 1.907130e-01
-14.00 1.509200e-02
-13.00 3.720000e-04
-12.00 0.000000e+00
-11.00 0.000000e+00
-10.00 0.000000e+00
-9.00 0.000000e+00


==> figs/data/PER_RES_SF9_payloadLen32_preambleLen8_preambleThresh3_PPM8_Interl_Or_Hamming.dat <==
-19.00 9.999990e-01
-18.00 9.984765e-01
-17.00 9.016952e-01
-16.00 3.942684e-01
-15.00 4.962130e-02
-14.00 1.862600e-03
-13.00 1.800000e-05
-12.00 0.000000e+00
-11.00 0.000000e+00
-10.00 0.000000e+00


==> figs/data/RES_SF7_F32_tau0.20_CWLen8_Interl1_Gray1_0.dat <==
-14.00 9.999990e-01
-13.00 9.997950e-01
-12.00 9.864900e-01
-11.00 8.051590e-01
-10.00 3.308490e-01
-9.00 5.060400e-02
-8.00 2.908000e-03
-7.00 5.700000e-05
-6.00 0.000000e+00
-5.00 0.000000e+00
-4.00 0.000000e+00
-3.00 0.000000e+00
-2.00 0.000000e+00
-1.00 0.000000e+00
0.00 0.000000e+00


==> figs/data/RES_SF7_F32_tau0.30_CWLen8_Interl1_Gray1_0.dat <==
-14.00 1.000000e+00
-13.00 9.999950e-01
-12.00 9.993330e-01
-11.00 9.711700e-01
-10.00 7.230320e-01
-9.00 2.639960e-01
-8.00 4.233000e-02
-7.00 3.710000e-03
-6.00 2.210000e-04
-5.00 9.000000e-06
-4.00 1.000000e-06
-3.00 0.000000e+00
-2.00 0.000000e+00
-1.00 0.000000e+00
0.00 0.000000e+00


==> figs/data/RES_SF7_F32_tau0.40_CWLen8_Interl1_Gray1_0.dat <==
-12.00 9.999980e-01
-11.00 9.995790e-01
-10.00 9.832050e-01
-9.00 8.331730e-01
-8.00 4.859710e-01
-7.00 2.082510e-01
-6.00 8.895700e-02
-5.00 4.097000e-02
-4.00 1.778700e-02
-3.00 6.666000e-03
-2.00 1.917000e-03
-1.00 4.100000e-04
0.00 4.600000e-05

